An unusual transient following the short GRB 071227

We present X-ray and optical observations of the short duration gamma-ray burst GRB 071227 and its host at $z=0.381$, obtained using \textit{Swift}, Gemini South and the Very Large Telescope. We identify a short-lived and moderately bright optical transient, with flux significantly in excess of that expected from a simple extrapolation of the X-ray spectrum at 0.2-0.3 days after burst. We fit the SED with afterglow models allowing for high extinction and thermal emission models that approximate a kilonova to assess the excess' origins. While some kilonova contribution is plausible, it is not favoured due to the low temperature and high luminosity required, implying superluminal expansion and a large ejecta mass of $\sim 0.1$ M$_{\odot}$. We find, instead, that the transient is broadly consistent with power-law spectra with additional dust extinction of $E(B-V)\sim0.4$ mag, although a possibly thermal excess remains in the \textit{z}-band. We investigate the host, a spiral galaxy with an edge-on orientation, resolving its spectrum along its major axis to construct the galaxy rotation curve and analyse the star formation and chemical properties. The integrated host emission shows evidence for high extinction, consistent with the afterglow findings. The metallicity and extinction are consistent with previous studies of this host and indicate the galaxy is a typical, but dusty, late-type SGRB host.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
